Work Cost of Thermal Operations in Quantum and Nano Thermodynamics

Adopting a resource theory framework of thermodynamics for quantum and nano systems pioneered by Janzing et al. [Int. J. Th. Phys. 39, 2717 (2000)], we formulate the cost in useful work of transforming one resource state into another as a linear program of convex optimization. This approach is based on the characterization of thermal quasiorder given by Janzing et al. and later by Horodecki and Oppenheim [Nat. Comm. 4, 2059 (2013)]. Both characterizations are related to an extended version of majorization studied by Ruch, Schranner, and Seligman under the name mixing distance [J. Chem. Phys. 69, 386 (1978)].

==> L0.dat <==
0	0
1	1


==> L1.dat <==
0	0
0.06420437879337265	0.2883018949182303
0.19456936240893094	0.5956823783621452
0.25824798561138185	0.7297918767866599
0.4410025191168553	0.8733552346056644
0.5996597861210957	0.9266788354749319
0.9999999999999998	0.9999999999999998

==> L2.dat <==
0	0
0.06420437879337265	0.17456662587850427
0.12788300199582353	0.3430260198300039
0.25824798561138185	0.5483839110252032
0.4169052526156223	0.759543853955168
0.5996597861210957	0.8371163782700388
0.9999999999999998	1.

==> L3.dat <==
0	0
0.15865726700424043	0.45649082503964766
0.5589974808831446	0.9588803916265963
0.741752014388618	1.

